JWST spectroscopy of SN 2010da/NGC 300 ULX-1: a surviving star hidden by dust

We present new James Webb Space Telescope ($JWST$) NIRSpec and MIRI integral-field spectroscopy of the remarkable system SN~2010da / NGC~300 ULX-1, the only known ultraluminous X-ray source powered by a neutron star with a supergiant donor. Our new data, taken in November 2024, reveal that the optical and near-infrared counterpart has dramatically faded since 2018 and no longer exhibits molecular absorption features characteristic of a red supergiant. Instead, the spectral energy distribution shows the donor has returned to its pre-outburst appearance, and is dominated by infrared continuum consistent with an optically thick warm ($\approx$900~K) dust shell. The bolometric luminosity indicates the presence of a surviving luminous source with $\log(L/L_{\odot})=4.11\pm0.02$. Radiative transfer modelling of the mid-infrared spectral energy distribution (SED) reveals a broad emission feature peaking near $\sim$11\,$\mu$m, best reproduced by silicon carbide (SiC) dust grains, a composition typically associated with carbon-rich evolved stars. We rule out a failed supernova scenario, which would predict a large drop in luminosity and continued fading. Given the association of SiC dust with AGB stars, we suggest the donor star may be an AGB star that has survived and is now heavily enshrouded - having returned to a dust-obscured state following a transient post-outburst phase in which the system appeared as a red supergiant. We propose a revised evolutionary timeline in which the 2010 outburst initiated sustained super-Eddington accretion and temporarily altered the circumstellar environment. These observations provide rare insight into eruptive mass loss, dust formation, and binary interaction in a unique system.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
